Nearly-uniform internal rotation of solar-like main-sequence stars revealed by space-based asteroseismology and spectroscopic measurements

The rotation rates in the deep interior and at the surface of 22 main-sequence stars with masses between $1.0$ and $1.6\,{\rm M}_{\odot}$ are constrained by combining asteroseismological analysis with spectroscopic measurements. The asteroseismic data of each star are taken by the {\it Kepler} or CoRoT space mission. It is found that the difference between the surface rotation rate and the average rotation rate (excluding the convective core) of most of stars is small enough to suggest that an efficient process of angular momentum transport operates during and/or before the main-sequence stage of stars. If each of the surface convective zone and the underlying radiative zone, for individual stars, is assumed to rotate uniformly, the difference in the rotation rate between the two zones turns out to be no more than a factor of two in most of the stars independently of their ages.

==> Figures/KIC3424541/freq_std_dev_all_param.txt <==
     frequency         error        height        +error        -error     linewidth        +error        -error
  l=0
    496.765063      0.576058      2.055595      0.482663      0.399445      3.373348      0.813194      0.695150
    535.474090      0.571937      2.155882      0.561496      0.516318      4.738855      2.757683      1.162042
    575.458483      0.335860      3.501030      0.540733      0.474968      3.592232      0.475959      0.425325
    615.772828      0.345154      4.293310      0.417212      0.395632      3.349721      0.382630      0.349833
    658.441197      0.269897      4.046756      0.376920      0.357754      3.548358      0.393309      0.366184
    699.467858      0.275933      5.259368      0.415678      0.389698      4.189641      0.381328      0.349551
    740.865684      0.321002      5.002770      0.356455      0.339481      4.675566      0.384370      0.364826
    781.618649      0.299303      4.539633      0.353159      0.314633      5.142841      0.462926      0.432570
    822.327556      0.323459      3.973289      0.299751      0.282458      6.112515      0.580379      0.529469
    864.544479      0.409287      3.006347      0.248037      0.234258      6.296065      0.687003      0.607119
    905.975470      0.519597      2.007868      0.206447      0.187093      6.418671      0.867653      0.739639
    947.897717      0.565787      1.279647      0.155372      0.144469      6.746627      1.096762      0.903215
    991.817054      0.667704      1.258966      0.197349      0.170783      4.467885      1.247806      1.020932
   1035.986683      1.967770      0.389277      0.067383      0.054749     22.354454      1.896798      4.791911
  l=1
    474.246659      0.607142      3.083392      0.723995      0.599168      3.373348      0.813194      0.695150
    514.143386      0.380760      3.233823      0.842243      0.774477      4.738855      2.757683      1.162042
    553.197766      0.302795      5.251544      0.811099      0.712452      3.592232      0.475959      0.425325
    593.100092      0.251520      6.439965      0.625818      0.593448      3.349721      0.382630      0.349833
    634.540625      0.229943      6.070133      0.565380      0.536632      3.548358      0.393309      0.366184
    676.466893      0.221093      7.889051      0.623517      0.584547      4.189641      0.381328      0.349551
    718.294185      0.229220      7.504156      0.534682      0.509221      4.675566      0.384370      0.364826
    759.570156      0.232101      6.809449      0.529739      0.471949      5.142841      0.462926      0.432570
    799.755216      0.300625      5.959934      0.449626      0.423686      6.112515      0.580379      0.529469
    841.496917      0.351275      4.509520      0.372056      0.351386      6.296065      0.687003      0.607119
    883.521059      0.406336      3.011802      0.309671      0.280640      6.418671      0.867653      0.739639
    925.424196      0.555950      1.919470      0.233058      0.216703      6.746627      1.096762      0.903215
    967.458326      0.546597      1.888449      0.296023      0.256174      4.467885      1.247806      1.020932
   1009.041001      1.160265      0.583916      0.101074      0.082123     22.354454      1.896798      4.791911
  l=2
    493.352852      1.669734      1.089465      0.255811      0.211706      3.373348      0.813194      0.695150
    533.167985      0.892114      1.142618      0.297593      0.273648      4.738855      2.757683      1.162042
    573.263495      0.631585      1.855546      0.286588      0.251733      3.592232      0.475959      0.425325
    614.034043      0.523725      2.275454      0.221122      0.209685      3.349721      0.382630      0.349833
    655.446615      0.515161      2.144780      0.199767      0.189610      3.548358      0.393309      0.366184
    697.509474      0.440958      2.787465      0.220309      0.206540      4.189641      0.381328      0.349551
    738.991304      0.508331      2.651468      0.188921      0.179925      4.675566      0.384370      0.364826
    781.146404      0.496839      2.406005      0.187174      0.166755      5.142841      0.462926      0.432570
    822.454955      0.549915      2.105843      0.158868      0.149703      6.112515      0.580379      0.529469
    864.264913      0.623062      1.593364      0.131460      0.124157      6.296065      0.687003      0.607119
    905.824880      0.760967      1.064170      0.109417      0.099159      6.418671      0.867653      0.739639
    946.557115      1.081430      0.678213      0.082347      0.076568      6.746627      1.096762      0.903215
    987.685502      1.459052      0.667252      0.104595      0.090515      4.467885      1.247806      1.020932
   1028.678286      2.580706      0.206317      0.035713      0.029017     22.354454      1.896798      4.791911
  **** Format avec amplitudes *****
     frequency         error     amplitude        +error        -error     linewidth        +error        -error
  l=0
    496.765063      0.576058      4.669494      0.421655      0.399463      3.373348      0.813194      0.695150
    535.474090      0.571937      5.855411      0.498890      0.463757      4.738855      2.757683      1.162042
    575.458483      0.335860      6.283710      0.380580      0.347195      3.592232      0.475959      0.425325
    615.772828      0.345154      6.724774      0.285653      0.279940      3.349721      0.382630      0.349833
    658.441197      0.269897      6.715198      0.269711      0.269711      3.548358      0.393309      0.366184
    699.467858      0.275933      8.326287      0.250069      0.245603      4.189641      0.381328      0.349551
    740.865684      0.321002      8.576334      0.238941      0.243536      4.675566      0.384370      0.364826
    781.618649      0.299303      8.578591      0.234412      0.238753      5.142841      0.462926      0.432570
    822.327556      0.323459      8.745590      0.252559      0.252559      6.112515      0.580379      0.529469
    864.544479      0.409287      7.729799      0.265903      0.265903      6.296065      0.687003      0.607119
    905.975470      0.519597      6.379401      0.269248      0.269248      6.418671      0.867653      0.739639
    947.897717      0.565787      5.227223      0.275763      0.275763      6.746627      1.096762      0.903215
    991.817054      0.667704      4.225615      0.366817      0.376470      4.467885      1.247806      1.020932
   1035.986683      1.967770      5.092200      0.431629      0.497027     22.354454      1.896798      4.791911
  l=1
    474.246659      0.607142      5.718939      0.516420      0.489240      3.373348      0.813194      0.695150
    514.143386      0.380760      7.171385      0.611013      0.567983      4.738855      2.757683      1.162042
    553.197766      0.302795      7.695942      0.466113      0.425226      3.592232      0.475959      0.425325
    593.100092      0.251520      8.236132      0.349852      0.342855      3.349721      0.382630      0.349833
    634.540625      0.229943      8.224404      0.330327      0.330327      3.548358      0.393309      0.366184
    676.466893      0.221093     10.197577      0.306271      0.300801      4.189641      0.381328      0.349551
    718.294185      0.229220     10.503821      0.292641      0.298269      4.675566      0.384370      0.364826
    759.570156      0.232101     10.506586      0.287095      0.292412      5.142841      0.462926      0.432570
    799.755216      0.300625     10.711116      0.309321      0.309321      6.112515      0.580379      0.529469
    841.496917      0.351275      9.467032      0.325663      0.325663      6.296065      0.687003      0.607119
    883.521059      0.406336      7.813138      0.329760      0.329760      6.418671      0.867653      0.739639
    925.424196      0.555950      6.402014      0.337739      0.337739      6.746627      1.096762      0.903215
    967.458326      0.546597      5.175301      0.449257      0.461079      4.467885      1.247806      1.020932
   1009.041001      1.160265      6.236645      0.528635      0.608731     22.354454      1.896798      4.791911
  l=2
    493.352852      1.669734      3.399443      0.306969      0.290813      3.373348      0.813194      0.695150
    533.167985      0.892114      4.262804      0.363197      0.337620      4.738855      2.757683      1.162042
    573.263495      0.631585      4.574610      0.277066      0.252762      3.592232      0.475959      0.425325
    614.034043      0.523725      4.895709      0.207959      0.203799      3.349721      0.382630      0.349833
    655.446615      0.515161      4.888738      0.196353      0.196353      3.548358      0.393309      0.366184
    697.509474      0.440958      6.061628      0.182053      0.178802      4.189641      0.381328      0.349551
    738.991304      0.508331      6.243665      0.173951      0.177297      4.675566      0.384370      0.364826
    781.146404      0.496839      6.245309      0.170655      0.173815      5.142841      0.462926      0.432570
    822.454955      0.549915      6.366885      0.183866      0.183866      6.112515      0.580379      0.529469
    864.264913      0.623062      5.627379      0.193580      0.193580      6.296065      0.687003      0.607119
    905.824880      0.760967      4.644274      0.196015      0.196015      6.418671      0.867653      0.739639
    946.557115      1.081430      3.805475      0.200758      0.200758      6.746627      1.096762      0.903215
    987.685502      1.459052      3.076294      0.267047      0.274074      4.467885      1.247806      1.020932
   1028.678286      2.580706      3.707177      0.314230      0.361841     22.354454      1.896798      4.791911

